On the Representation of Partially Specified Implementations and its Application to the Optimization of Linear Algebra Kernels on GPU

Traditional optimizing compilers rely on rewrite rules to iteratively apply program transformations. This iterative approach hides optimization opportunities behind intermediate transformation steps. For instance, vectorization can only be applied to the innermost loop in a nest: one must first perform a loop interchange before even considering vectorization of an outer loop. In contrast, we propose an implementation framework representing programs as sets of possible implementation decisions. Specifying one decision can have an impact on others in a bidirectional manner: specifying that a loop must be vectorized prevents other loops from being nested inside it; conversely, specifying a loop as an outer loop will prevent it from being vectorized. These optimization decisions commute, obviating the pass ordering problem. We present a constraint programming system to formally define, represent and explore such implementation spaces. We also propose an exploration strategy combining tree search and branch-and-bound; the strength and novelty of this strategy reside in an analytical model of the lower bound on the execution time of a set of possible implementations. We showcase our approach on the construction and exploration of an implementation space for linear algebra kernels running on GPUs. We show this search space is expressive enough to represent complex decisions that fundamentally change the structure of the generated code. We also present preliminary results competitive with the performance of native GPU libraries.

==> notes.txt <==
# Discussions paper positioning

Domain-specific generator modularity, refinement, genericity.
Potential for coupling with existing solver in exploration/logging mode.

Solver did not play a big role in the total search time, the GPU is always busy.
The priority is on solving optimization problem, not feasibility, cloning the state is essential, memory usage is critical, custom optimization for the state rep was considered essential from the start => custom solver.

Black-box measurement function in steps of the optimization monitor.

# Discussions avec Martin Abadi

ML to optimize choice of join order in data bases, Berkeley

Device placement for tensorflow, amélioré par Alex Aiken par méthode de partitionnement (SOAP?), en parler avec phawkins@

# Discussions with Moustapha Cissé, Bruno De Backer, Ondrej Sykora

Neural networks could actually provide some bottleneck/interpretability results to guide the optimizer.

Try an ablation study to simplify the DAG approach.

